Unbiased Approximate Vector-Jacobian Products for Efficient Backpropagation

In this work we introduce methods to reduce the computational and memory costs of training deep neural networks. Our approach consists in replacing exact vector-jacobian products by randomized, unbiased approximations thereof during backpropagation. We provide a theoretical analysis of the trade-off between the number of epochs needed to achieve a target precision and the cost reduction for each epoch. We then identify specific unbiased estimates of vector-jacobian products for which we establish desirable optimality properties of minimal variance under sparsity constraints. Finally we provide in-depth experiments on multi-layer perceptrons, BagNets and Visual Transfomers architectures. These validate our theoretical results, and confirm the potential of our proposed unbiased randomized backpropagation approach for reducing the cost of deep learning.

==> data/bagnet/corr_diag_optimal_sec_mom/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.05,73.8,73.8,,1
0.1,82.03,82.03,,1
0.2,85.93,85.93,,1
0.5,89.12,89.12,,1


==> data/bagnet/corr_optimal_sec_mom/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.05,31.7,31.7,,1
0.1,51.06,51.06,,1
0.2,72.02,72.02,,1
0.5,88.34,88.34,,1


==> data/bagnet/corr_svd_topr_squared/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.05,57.01,57.01,,1
0.1,73.39,73.39,,1
0.2,84.06,84.06,,1
0.5,87.85,87.85,,1


==> data/bagnet/corr_topr_l1_squared/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.05,70.73,70.73,,1
0.1,78.02,78.02,,1
0.2,85.64,85.64,,1
0.5,88.96,88.96,,1


==> data/bagnet/ew_sparse_jac/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.05,19.63,19.63,,1
0.1,21.16,21.16,,1
0.2,62.9,62.9,,1
0.5,87.98,87.98,,1


==> data/bagnet/partial_participation/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.05,14.68,14.68,,1
0.1,16.3,16.3,,1
0.2,19.97,19.97,,1
0.5,30.93,30.93,,1


==> data/bagnet/uniform/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.1,45.56,45.56,,1
0.2,76.39,76.39,,1
0.5,87.38,87.38,,1


==> data/mlp_all/corr_diag_optimal/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,81.45,81.45,0.0,1
0.02,84.983333,84.983333,0.0,1
0.05,90.1,90.1,0.0,1
0.1,91.083333,91.083333,0.0,1
0.2,96.833333,96.833333,0.0,1
0.5,98.066667,98.066667,0.0,1


==> data/mlp_all/corr_diag_optimal/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,96.983333,96.983333,0.0,1
0.02,97.516667,97.516667,0.0,1
0.05,97.65,97.65,0.0,1
0.1,98.0,98.0,0.0,1
0.2,97.933333,97.933333,0.0,1
0.5,98.266667,98.266667,0.0,1


==> data/mlp_all/corr_diag_optimal/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,94.416667,94.416667,0.0,1
0.02,94.416667,94.416667,0.0,1
0.05,94.416667,94.416667,0.0,1
0.1,94.416667,94.416667,0.0,1
0.2,98.133333,98.133333,0.0,1
0.5,98.15,98.15,0.0,1


==> data/mlp_all/corr_diag_optimal_sec_mom/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,79.777778,80.1,1.0864484630956965,3
0.02,85.7,84.95,1.5056372534209554,3
0.05,89.10555566666666,89.266667,0.3536843879737009,3
0.1,91.13333333333333,91.25,0.2773883058499998,3
0.2,96.67777766666666,96.6,0.17976302816857084,3
0.5,97.89999999999999,97.966667,0.13017080659272484,3


==> data/mlp_all/corr_diag_optimal_sec_mom/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.25,97.25,0.0,1
0.02,97.466667,97.466667,0.0,1
0.05,97.683333,97.683333,0.0,1
0.1,98.116667,98.116667,0.0,1
0.2,98.133333,98.133333,0.0,1
0.5,98.333333,98.333333,0.0,1


==> data/mlp_all/corr_diag_optimal_sec_mom/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,94.45,94.45,0.0,1
0.02,94.45,94.45,0.0,1
0.05,94.45,94.45,0.0,1
0.1,94.45,94.45,0.0,1
0.2,98.35,98.35,0.0,1
0.5,98.383333,98.383333,0.0,1


==> data/mlp_all/corr_optimal/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,91.133333,91.133333,0.0,1
0.02,94.383333,94.383333,0.0,1
0.05,96.383333,96.383333,0.0,1
0.1,96.916667,96.916667,0.0,1
0.2,97.783333,97.783333,0.0,1
0.5,98.233333,98.233333,0.0,1


==> data/mlp_all/corr_optimal/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.333333,97.333333,0.0,1
0.02,97.666667,97.666667,0.0,1
0.05,97.983333,97.983333,0.0,1
0.1,98.166667,98.166667,0.0,1
0.2,98.25,98.25,0.0,1
0.5,98.2,98.2,0.0,1


==> data/mlp_all/corr_optimal/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.783333,97.783333,0.0,1
0.02,97.783333,97.783333,0.0,1
0.05,97.783333,97.783333,0.0,1
0.1,97.783333,97.783333,0.0,1
0.2,97.883333,97.883333,0.0,1
0.5,98.183333,98.183333,0.0,1


==> data/mlp_all/corr_optimal_sec_mom/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,91.52777800000001,91.25,0.5102650908723874,3
0.02,94.34444466666666,94.316667,0.5588514975343029,3
0.05,96.24444433333333,96.233333,0.31681317078892146,3
0.1,96.977778,96.966667,0.08388720380963437,3
0.2,97.81666666666666,97.933333,0.2619369623064556,3
0.5,98.061111,98.066667,0.2250514426792288,3


==> data/mlp_all/corr_optimal_sec_mom/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.533333,97.533333,0.0,1
0.02,97.816667,97.816667,0.0,1
0.05,98.066667,98.066667,0.0,1
0.1,98.066667,98.066667,0.0,1
0.2,98.166667,98.166667,0.0,1
0.5,98.233333,98.233333,0.0,1


==> data/mlp_all/corr_optimal_sec_mom/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.833333,97.833333,0.0,1
0.02,97.833333,97.833333,0.0,1
0.05,97.833333,97.833333,0.0,1
0.1,97.833333,97.833333,0.0,1
0.2,97.983333,97.983333,0.0,1
0.5,98.183333,98.183333,0.0,1


==> data/mlp_all/corr_svd_topr/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,90.833333,90.833333,0.0,1
0.02,94.416667,94.416667,0.0,1
0.05,97.566667,97.566667,0.0,1
0.1,97.833333,97.833333,0.0,1
0.2,98.233333,98.233333,0.0,1
0.5,98.383333,98.383333,0.0,1


==> data/mlp_all/corr_svd_topr/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.9,97.9,0.0,1
0.02,98.266667,98.266667,0.0,1
0.05,98.25,98.25,0.0,1
0.1,98.25,98.25,0.0,1
0.2,98.2,98.2,0.0,1
0.5,98.316667,98.316667,0.0,1


==> data/mlp_all/corr_svd_topr/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.933333,97.933333,0.0,1
0.02,97.95,97.95,0.0,1
0.05,97.95,97.95,0.0,1
0.1,97.95,97.95,0.0,1
0.2,98.183333,98.183333,0.0,1
0.5,98.316667,98.316667,0.0,1


==> data/mlp_all/corr_svd_topr_squared/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,94.25,94.1,0.3041381265149159,3
0.02,97.45000033333334,97.466667,0.12583057392117789,3
0.05,97.82777800000001,97.8,0.2760502000778137,3
0.1,97.95555533333334,97.983333,0.1931702520998823,3
0.2,98.11111133333333,98.016667,0.1635823838203026,3
0.5,98.07222233333334,98.1,0.16015054260392766,3


==> data/mlp_all/corr_svd_topr_squared/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.983333,97.983333,0.0,1
0.02,98.316667,98.316667,0.0,1
0.05,98.2,98.2,0.0,1
0.1,98.366667,98.366667,0.0,1
0.2,98.333333,98.333333,0.0,1
0.5,98.466667,98.466667,0.0,1


==> data/mlp_all/corr_svd_topr_squared/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,98.066667,98.066667,0.0,1
0.02,98.15,98.15,0.0,1
0.05,98.083333,98.083333,0.0,1
0.1,98.083333,98.083333,0.0,1
0.2,98.316667,98.316667,0.0,1
0.5,98.25,98.25,0.0,1


==> data/mlp_all/corr_topr_l1/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,76.516667,76.516667,0.0,1
0.02,80.466667,80.466667,0.0,1
0.05,89.833333,89.833333,0.0,1
0.1,93.316667,93.316667,0.0,1
0.2,96.05,96.05,0.0,1
0.5,98.116667,98.116667,0.0,1


==> data/mlp_all/corr_topr_l1/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.266667,97.266667,0.0,1
0.02,97.166667,97.166667,0.0,1
0.05,97.583333,97.583333,0.0,1
0.1,97.916667,97.916667,0.0,1
0.2,98.016667,98.016667,0.0,1
0.5,98.25,98.25,0.0,1


==> data/mlp_all/corr_topr_l1/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,96.366667,96.366667,0.0,1
0.02,96.366667,96.366667,0.0,1
0.05,96.916667,96.916667,0.0,1
0.1,96.333333,96.333333,0.0,1
0.2,97.916667,97.916667,0.0,1
0.5,98.133333,98.133333,0.0,1


==> data/mlp_all/corr_topr_l1_squared/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,80.05555566666666,79.766667,1.340225535193737,3
0.02,87.16666666666667,87.5,0.6960201306157198,3
0.05,91.36666666666667,91.416667,0.11666692857161365,3
0.1,94.13333333333333,94.083333,0.16414786694420522,3
0.2,96.87777799999999,96.95,0.18584136504825463,3
0.5,97.911111,97.833333,0.14938122991861652,3


==> data/mlp_all/corr_topr_l1_squared/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,96.933333,96.933333,0.0,1
0.02,97.3,97.3,0.0,1
0.05,97.783333,97.783333,0.0,1
0.1,97.733333,97.733333,0.0,1
0.2,98.1,98.1,0.0,1
0.5,98.433333,98.433333,0.0,1


==> data/mlp_all/corr_topr_l1_squared/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.683333,97.683333,0.0,1
0.02,97.683333,97.683333,0.0,1
0.05,97.683333,97.683333,0.0,1
0.1,97.683333,97.683333,0.0,1
0.2,98.183333,98.183333,0.0,1
0.5,98.25,98.25,0.0,1


==> data/mlp_all/corr_topr_l2/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,72.633333,72.633333,0.0,1
0.02,82.583333,82.583333,0.0,1
0.05,89.466667,89.466667,0.0,1
0.1,91.55,91.55,0.0,1
0.2,96.233333,96.233333,0.0,1
0.5,98.1,98.1,0.0,1


==> data/mlp_all/corr_topr_l2/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.366667,97.366667,0.0,1
0.02,97.4,97.4,0.0,1
0.05,97.833333,97.833333,0.0,1
0.1,97.95,97.95,0.0,1
0.2,98.133333,98.133333,0.0,1
0.5,98.133333,98.133333,0.0,1


==> data/mlp_all/corr_topr_l2/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.766667,97.766667,0.0,1
0.02,97.766667,97.766667,0.0,1
0.05,97.2,97.2,0.0,1
0.1,97.483333,97.483333,0.0,1
0.2,98.116667,98.116667,0.0,1
0.5,98.166667,98.166667,0.0,1


==> data/mlp_all/corr_topr_l2_squared/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,80.2,80.85,1.9417199949758464,3
0.02,86.37777799999999,86.766667,0.8988162843223335,3
0.05,89.411111,89.9,0.8467805872615415,3
0.1,91.0,91.433333,0.7796010446946615,3
0.2,94.138889,93.833333,0.9621062061186424,3
0.5,98.02222233333333,98.016667,0.1250925509226403,3


==> data/mlp_all/corr_topr_l2_squared/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,96.933333,96.933333,0.0,1
0.02,97.266667,97.266667,0.0,1
0.05,97.7,97.7,0.0,1
0.1,97.783333,97.783333,0.0,1
0.2,98.283333,98.283333,0.0,1
0.5,98.25,98.25,0.0,1


==> data/mlp_all/corr_topr_l2_squared/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,92.883333,92.883333,0.0,1
0.02,92.883333,92.883333,0.0,1
0.05,92.883333,92.883333,0.0,1
0.1,92.883333,92.883333,0.0,1
0.2,97.95,97.95,0.0,1
0.5,98.316667,98.316667,0.0,1


==> data/mlp_all/corr_topr_var/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,82.166667,82.166667,0.0,1
0.02,85.133333,85.133333,0.0,1
0.05,88.833333,88.833333,0.0,1
0.1,90.983333,90.983333,0.0,1
0.2,93.716667,93.716667,0.0,1
0.5,98.083333,98.083333,0.0,1


==> data/mlp_all/corr_topr_var/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.05,97.05,0.0,1
0.02,97.266667,97.266667,0.0,1
0.05,97.6,97.6,0.0,1
0.1,97.933333,97.933333,0.0,1
0.2,97.916667,97.916667,0.0,1
0.5,98.066667,98.066667,0.0,1


==> data/mlp_all/corr_topr_var/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,92.65,92.65,0.0,1
0.02,92.65,92.65,0.0,1
0.05,92.65,92.65,0.0,1
0.1,92.683333,92.683333,0.0,1
0.2,97.766667,97.766667,0.0,1
0.5,98.216667,98.216667,0.0,1


==> data/mlp_all/corr_topr_var_squared/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,77.166667,77.166667,0.0,1
0.02,84.85,84.85,0.0,1
0.05,86.65,86.65,0.0,1
0.1,87.383333,87.383333,0.0,1
0.2,90.0,90.0,0.0,1
0.5,97.933333,97.933333,0.0,1


==> data/mlp_all/corr_topr_var_squared/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,96.883333,96.883333,0.0,1
0.02,97.383333,97.383333,0.0,1
0.05,97.45,97.45,0.0,1
0.1,97.75,97.75,0.0,1
0.2,98.033333,98.033333,0.0,1
0.5,98.283333,98.283333,0.0,1


==> data/mlp_all/corr_topr_var_squared/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,88.933333,88.933333,0.0,1
0.02,88.933333,88.933333,0.0,1
0.05,88.933333,88.933333,0.0,1
0.1,88.933333,88.933333,0.0,1
0.2,95.833333,95.833333,0.0,1
0.5,98.283333,98.283333,0.0,1


==> data/mlp_all/diag_optimal/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,79.27777766666667,80.4,2.075005770183869,3
0.02,84.09444433333333,83.9,1.0716465118201723,3
0.05,88.10555566666666,88.233333,1.030956005455778,3
0.1,90.73333333333333,90.583333,1.0001387514851847,3
0.2,93.25555533333333,93.283333,0.1931702520998929,3
0.5,98.01666633333332,98.083333,0.16072751268321378,3


==> data/mlp_all/diag_optimal/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.033333,97.033333,0.0,1
0.02,97.433333,97.433333,0.0,1
0.05,97.55,97.55,0.0,1
0.1,97.733333,97.733333,0.0,1
0.2,98.216667,98.216667,0.0,1
0.5,98.516667,98.516667,0.0,1


==> data/mlp_all/diag_optimal/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,93.633333,93.633333,0.0,1
0.02,93.633333,93.633333,0.0,1
0.05,93.633333,93.633333,0.0,1
0.1,93.633333,93.633333,0.0,1
0.2,96.983333,96.983333,0.0,1
0.5,98.183333,98.183333,0.0,1


==> data/mlp_all/diag_optimal_sec_mom/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,78.92222233333332,79.133333,1.1150900345646215,3
0.02,85.10555566666666,85.066667,0.7757314266525124,3
0.05,88.53333333333335,88.95,0.9928914005737617,3
0.1,90.67777766666667,90.933333,1.1547402674131253,3
0.2,93.161111,93.116667,3.200231468480365,3
0.5,98.00555566666667,97.983333,0.05357597582250021,3


==> data/mlp_all/diag_optimal_sec_mom/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,96.933333,96.933333,0.0,1
0.02,97.616667,97.616667,0.0,1
0.05,97.816667,97.816667,0.0,1
0.1,98.05,98.05,0.0,1
0.2,98.116667,98.116667,0.0,1
0.5,98.2,98.2,0.0,1


==> data/mlp_all/diag_optimal_sec_mom/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,93.766667,93.766667,0.0,1
0.02,93.766667,93.766667,0.0,1
0.05,93.766667,93.766667,0.0,1
0.1,93.766667,93.766667,0.0,1
0.2,97.983333,97.983333,0.0,1
0.5,98.1,98.1,0.0,1


==> data/mlp_all/ew_sparse_jac/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,48.488889,47.7,2.3195624076456753,3
0.02,60.344444333333335,59.716667,3.418508927176487,3
0.05,83.12777799999999,83.216667,0.7705215525622903,3
0.1,90.56666666666666,90.766667,0.6405292126221384,3
0.2,94.911111,95.033333,0.38163903344914907,3
0.5,97.66111133333334,97.666667,0.3083710367338921,3


==> data/mlp_all/ew_sparse_jac/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.05,97.05,0.0,1
0.02,97.266667,97.266667,0.0,1
0.05,97.366667,97.366667,0.0,1
0.1,97.716667,97.716667,0.0,1
0.2,97.7,97.7,0.0,1
0.5,98.133333,98.133333,0.0,1


==> data/mlp_all/ew_sparse_jac/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,93.916667,93.916667,0.0,1
0.02,94.95,94.95,0.0,1
0.05,96.816667,96.816667,0.0,1
0.1,97.2,97.2,0.0,1
0.2,97.866667,97.866667,0.0,1
0.5,98.233333,98.233333,0.0,1


==> data/mlp_all/optimal/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,90.616667,90.616667,0.0,1
0.02,94.2,94.2,0.0,1
0.05,96.083333,96.083333,0.0,1
0.1,97.083333,97.083333,0.0,1
0.2,97.783333,97.783333,0.0,1
0.5,98.316667,98.316667,0.0,1


==> data/mlp_all/optimal/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.35,97.35,0.0,1
0.02,97.916667,97.916667,0.0,1
0.05,98.016667,98.016667,0.0,1
0.1,98.166667,98.166667,0.0,1
0.2,98.183333,98.183333,0.0,1
0.5,98.25,98.25,0.0,1


==> data/mlp_all/optimal/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.766667,97.766667,0.0,1
0.02,97.766667,97.766667,0.0,1
0.05,97.766667,97.766667,0.0,1
0.1,97.766667,97.766667,0.0,1
0.2,98.0,98.0,0.0,1
0.5,98.116667,98.116667,0.0,1


==> data/mlp_all/optimal_sec_mom/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,91.566667,91.566667,0.0,1
0.02,94.683333,94.683333,0.0,1
0.05,96.866667,96.866667,0.0,1
0.1,97.25,97.25,0.0,1
0.2,98.016667,98.016667,0.0,1
0.5,98.266667,98.266667,0.0,1


==> data/mlp_all/optimal_sec_mom/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.55,97.55,0.0,1
0.02,97.816667,97.816667,0.0,1
0.05,98.15,98.15,0.0,1
0.1,98.05,98.05,0.0,1
0.2,98.4,98.4,0.0,1
0.5,98.233333,98.233333,0.0,1


==> data/mlp_all/optimal_sec_mom/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.816667,97.816667,0.0,1
0.02,97.816667,97.816667,0.0,1
0.05,97.816667,97.816667,0.0,1
0.1,97.816667,97.816667,0.0,1
0.2,98.15,98.15,0.0,1
0.5,98.183333,98.183333,0.0,1


==> data/mlp_all/partial_participation/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,36.71666666666667,37.5,6.858632030757541,3
0.02,43.79444433333333,41.933333,6.317399273845636,3
0.05,64.261111,65.15,4.483250574411721,3
0.1,80.62777766666666,80.916667,1.079394638297466,3
0.2,88.288889,89.0,1.319230784572204,3
0.5,96.811111,96.916667,0.24286117814916586,3


==> data/mlp_all/partial_participation/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,96.75,96.75,0.0,1
0.02,97.183333,97.183333,0.0,1
0.05,97.45,97.45,0.0,1
0.1,97.716667,97.716667,0.0,1
0.2,98.1,98.1,0.0,1
0.5,98.366667,98.366667,0.0,1


==> data/mlp_all/partial_participation/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,94.5,94.5,0.0,1
0.02,95.35,95.35,0.0,1
0.05,96.9,96.9,0.0,1
0.1,97.383333,97.383333,0.0,1
0.2,97.916667,97.916667,0.0,1
0.5,98.366667,98.366667,0.0,1


==> data/mlp_all/svd_topr/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,87.666667,87.666667,0.0,1
0.02,92.55,92.55,0.0,1
0.05,97.333333,97.333333,0.0,1
0.1,97.783333,97.783333,0.0,1
0.2,98.1,98.1,0.0,1
0.5,98.35,98.35,0.0,1


==> data/mlp_all/svd_topr/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,98.05,98.05,0.0,1
0.02,98.333333,98.333333,0.0,1
0.05,98.266667,98.266667,0.0,1
0.1,98.283333,98.283333,0.0,1
0.2,98.216667,98.216667,0.0,1
0.5,98.266667,98.266667,0.0,1


==> data/mlp_all/svd_topr/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.933333,97.933333,0.0,1
0.02,98.0,98.0,0.0,1
0.05,98.116667,98.116667,0.0,1
0.1,97.933333,97.933333,0.0,1
0.2,98.116667,98.116667,0.0,1
0.5,98.433333,98.433333,0.0,1


==> data/mlp_all/svd_topr_squared/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,92.57222233333334,92.666667,0.43279885200441337,3
0.02,96.89444466666667,96.85,0.20367006725666417,3
0.05,97.65555566666667,97.666667,0.11706316750085834,3
0.1,97.95555566666667,97.983333,0.22628231301922924,3
0.2,98.0,98.033333,0.21858108081213468,3
0.5,98.09444466666666,98.1,0.07515415022693855,3


==> data/mlp_all/svd_topr_squared/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,98.216667,98.216667,0.0,1
0.02,98.4,98.4,0.0,1
0.05,98.133333,98.133333,0.0,1
0.1,98.333333,98.333333,0.0,1
0.2,98.266667,98.266667,0.0,1
0.5,98.333333,98.333333,0.0,1


==> data/mlp_all/svd_topr_squared/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,98.216667,98.216667,0.0,1
0.02,98.133333,98.133333,0.0,1
0.05,98.216667,98.216667,0.0,1
0.1,98.183333,98.183333,0.0,1
0.2,98.283333,98.283333,0.0,1
0.5,98.2,98.2,0.0,1


==> data/mlp_all/topr_l1/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,76.95,76.95,0.0,1
0.02,84.133333,84.133333,0.0,1
0.05,89.333333,89.333333,0.0,1
0.1,92.216667,92.216667,0.0,1
0.2,95.783333,95.783333,0.0,1
0.5,98.133333,98.133333,0.0,1


==> data/mlp_all/topr_l1/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,96.983333,96.983333,0.0,1
0.02,97.25,97.25,0.0,1
0.05,97.733333,97.733333,0.0,1
0.1,97.8,97.8,0.0,1
0.2,97.933333,97.933333,0.0,1
0.5,98.133333,98.133333,0.0,1


==> data/mlp_all/topr_l1/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.566667,97.566667,0.0,1
0.02,96.616667,96.616667,0.0,1
0.05,97.5,97.5,0.0,1
0.1,97.5,97.5,0.0,1
0.2,98.133333,98.133333,0.0,1
0.5,98.1,98.1,0.0,1


==> data/mlp_all/topr_l1_squared/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,77.866667,77.866667,0.0,1
0.02,85.466667,85.466667,0.0,1
0.05,91.666667,91.666667,0.0,1
0.1,93.316667,93.316667,0.0,1
0.2,97.05,97.05,0.0,1
0.5,98.033333,98.033333,0.0,1


==> data/mlp_all/topr_l1_squared/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,96.833333,96.833333,0.0,1
0.02,97.2,97.2,0.0,1
0.05,97.533333,97.533333,0.0,1
0.1,97.966667,97.966667,0.0,1
0.2,98.083333,98.083333,0.0,1
0.5,98.2,98.2,0.0,1


==> data/mlp_all/topr_l1_squared/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.383333,97.383333,0.0,1
0.02,97.5,97.5,0.0,1
0.05,97.616667,97.616667,0.0,1
0.1,97.5,97.5,0.0,1
0.2,98.116667,98.116667,0.0,1
0.5,98.116667,98.116667,0.0,1


==> data/mlp_all/topr_l2/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,74.65,74.65,0.0,1
0.02,83.5,83.5,0.0,1
0.05,87.866667,87.866667,0.0,1
0.1,90.266667,90.266667,0.0,1
0.2,96.55,96.55,0.0,1
0.5,97.966667,97.966667,0.0,1


==> data/mlp_all/topr_l2/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.383333,97.383333,0.0,1
0.02,97.416667,97.416667,0.0,1
0.05,97.666667,97.666667,0.0,1
0.1,97.95,97.95,0.0,1
0.2,98.0,98.0,0.0,1
0.5,98.266667,98.266667,0.0,1


==> data/mlp_all/topr_l2/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.083333,97.083333,0.0,1
0.02,97.216667,97.216667,0.0,1
0.05,97.183333,97.183333,0.0,1
0.1,97.083333,97.083333,0.0,1
0.2,97.766667,97.766667,0.0,1
0.5,98.066667,98.066667,0.0,1


==> data/mlp_all/topr_l2_squared/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,78.683333,78.683333,0.0,1
0.02,85.366667,85.366667,0.0,1
0.05,88.483333,88.483333,0.0,1
0.1,90.416667,90.416667,0.0,1
0.2,92.8,92.8,0.0,1
0.5,98.133333,98.133333,0.0,1


==> data/mlp_all/topr_l2_squared/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,96.783333,96.783333,0.0,1
0.02,97.266667,97.266667,0.0,1
0.05,97.816667,97.816667,0.0,1
0.1,97.983333,97.983333,0.0,1
0.2,98.1,98.1,0.0,1
0.5,98.333333,98.333333,0.0,1


==> data/mlp_all/topr_l2_squared/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,94.233333,94.233333,0.0,1
0.02,94.233333,94.233333,0.0,1
0.05,94.233333,94.233333,0.0,1
0.1,94.433333,94.433333,0.0,1
0.2,95.7,95.7,0.0,1
0.5,98.1,98.1,0.0,1


==> data/mlp_all/topr_var/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,79.283333,79.283333,0.0,1
0.02,83.416667,83.416667,0.0,1
0.05,87.433333,87.433333,0.0,1
0.1,89.916667,89.916667,0.0,1
0.2,92.366667,92.366667,0.0,1
0.5,98.083333,98.083333,0.0,1


==> data/mlp_all/topr_var/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.166667,97.166667,0.0,1
0.02,97.3,97.3,0.0,1
0.05,97.6,97.6,0.0,1
0.1,97.866667,97.866667,0.0,1
0.2,98.1,98.1,0.0,1
0.5,98.133333,98.133333,0.0,1


==> data/mlp_all/topr_var/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,93.733333,93.733333,0.0,1
0.02,93.75,93.75,0.0,1
0.05,93.75,93.75,0.0,1
0.1,93.75,93.75,0.0,1
0.2,96.0,96.0,0.0,1
0.5,98.25,98.25,0.0,1


==> data/mlp_all/topr_var_squared/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,79.083333,79.083333,0.0,1
0.02,84.25,84.25,0.0,1
0.05,86.9,86.9,0.0,1
0.1,87.116667,87.116667,0.0,1
0.2,89.5,89.5,0.0,1
0.5,97.8,97.8,0.0,1


==> data/mlp_all/topr_var_squared/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,97.133333,97.133333,0.0,1
0.02,97.333333,97.333333,0.0,1
0.05,97.683333,97.683333,0.0,1
0.1,97.716667,97.716667,0.0,1
0.2,97.883333,97.883333,0.0,1
0.5,98.15,98.15,0.0,1


==> data/mlp_all/topr_var_squared/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,89.0,89.0,0.0,1
0.02,89.0,89.0,0.0,1
0.05,89.0,89.0,0.0,1
0.1,89.0,89.0,0.0,1
0.2,89.516667,89.516667,0.0,1
0.5,97.983333,97.983333,0.0,1


==> data/mlp_all/uniform/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,48.266667000000005,47.566667,4.738934479395134,3
0.02,55.47777766666667,56.416667,2.939687038646349,3
0.05,72.727778,72.35,3.863875924892387,3
0.1,86.55555566666668,86.033333,1.0072424659362518,3
0.2,91.07777766666668,91.133333,0.2545875022390799,3
0.5,97.0,96.983333,0.09279595297747832,3


==> data/mlp_all/uniform/layer_1.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,96.883333,96.883333,0.0,1
0.02,96.933333,96.933333,0.0,1
0.05,97.483333,97.483333,0.0,1
0.1,97.8,97.8,0.0,1
0.2,97.916667,97.916667,0.0,1
0.5,98.116667,98.116667,0.0,1


==> data/mlp_all/uniform/layer_4.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.01,91.266667,91.266667,0.0,1
0.02,94.166667,94.166667,0.0,1
0.05,95.466667,95.466667,0.0,1
0.1,96.1,96.1,0.0,1
0.2,96.116667,96.116667,0.0,1
0.5,98.15,98.15,0.0,1


==> data/vit/corr_diag_optimal_sec_mom/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.05,64.8,64.8,,1
0.1,72.57,72.57,,1
0.2,80.92,80.92,,1
0.5,87.35,87.35,,1


==> data/vit/corr_optimal_sec_mom/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.05,55.56,55.56,,1
0.1,68.01,68.01,,1
0.2,76.92,76.92,,1
0.5,86.83,86.83,,1


==> data/vit/corr_svd_topr_squared/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.05,71.74,71.74,,1
0.1,80.72,80.72,,1
0.2,84.92,84.92,,1
0.5,88.52,88.52,,1


==> data/vit/corr_topr_l1_squared/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.05,63.18,63.18,,1
0.1,71.13,71.13,,1
0.2,80.07,80.07,,1
0.5,86.62,86.62,,1


==> data/vit/dense/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
1.0,89.21,89.21,,1


==> data/vit/ew_sparse_jac/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.05,45.06,45.06,,1
0.1,61.12,61.12,,1
0.2,81.85,81.85,,1
0.5,87.97,87.97,,1


==> data/vit/partial_participation/all_layers.csv <==
p,best_val_accuracy_mean,best_val_accuracy_median,std_acc,n_seeds
0.05,47.05,47.05,,1
0.1,51.44,51.44,,1
0.2,56.81,56.81,,1
0.5,84.26,84.26,,1

